Do Knowledge and Reasoning Oriented Benchmarks Induce Stable Representation Signatures in LLMs?

Internal signatures could support monitoring, adaptive computation, and mechanistic analysis, but benchmark prompts can be separable without any shared computational distinction. We test whether a prespecified knowledge/reasoning label defines a reusable internal signature in five contemporary 7B to 31B models. We treat the \textbf{task} as the unit of inference probes hold out complete tasks, labels are permuted across tasks, and the best layer and stream are reselected for every permutation. Raw probes recover an eight-versus-eight-subject MMLU partition in all five models (macro-F1 $0.78$--$0.81$), but prompt text predicts it nearly as well: under an identical probe configuration, the activation advantage is only $0.017$--$0.070$ macro-F1 and is not significant. At the prespecified $0.01$ level, lexical adjustment removes significance while the adjusted states still identify individual subjects, and the selected site changes across task panels and selection rules. Additionally, two released base-training trajectories show no common direction. These pooled layerwise measures recover the task label but identify no transferable knowledge/reasoning signature at the tested sensitivity, which cannot exclude moderate effects. The resulting protocol gives future internal monitors and intervention studies a sequence of tests to pass. Project page: \url{https://parsa-ra.github.io/lmbehave/}.

==> figures/metric_illustration_data/collapse_after.csv <==
knowledge_x,knowledge_y,reasoning_x,reasoning_y
-0.67134019,0.02197605,0.27358497,0.00246053
-0.55070279,-0.03226982,0.57205138,0.00075250
-0.34659394,0.01242257,0.40656236,0.01061103
-0.24963189,0.01703849,0.12685669,-0.00257061
-0.51187221,-0.01491557,0.41803239,-0.05463222
-0.21467865,-0.00725613,0.63168379,-0.00133217
-0.26654241,-0.03321943,1.00806520,-0.00328721
-0.71894247,0.03688670,0.25307649,-0.03438505
-0.55762890,0.00512318,0.81875354,-0.00292659
-0.73376231,-0.04320048,0.11864084,0.02241540
-0.06099682,-0.01258058,0.32348427,-0.02935170
-0.60078819,0.04998381,0.98222953,-0.00276513
-0.65050804,0.00969283,0.90943589,0.01565621
-0.17942153,-0.03052284,0.53066726,0.01146650
-0.16528998,0.02095687,0.64088033,-0.04587272
-0.35753886,0.01755883,0.55856568,-0.03199830
-0.05300431,-0.06213078,1.08566521,0.05398646
-0.38764275,0.00608797,-0.22918576,-0.01296941
-0.55918932,-0.02671021,0.68267066,-0.01409861
-0.54781976,-0.03772293,0.58745272,-0.02830811
-0.14372010,-0.06094857,0.29751980,-0.00206901
-0.44916852,0.05227180,0.25197532,0.00936364
0.10400053,0.00076482,0.42421222,-0.05155694
-0.49905407,-0.07076009,0.18498613,0.03953879
-0.93833158,0.03620713,0.50459686,0.01051198
-0.38978506,0.02773055,0.38372171,0.00989685
-0.50549610,0.00609251,0.05409580,-0.03517159
-0.54094695,0.02179935,0.50201155,0.04375914
-0.63537614,0.01888484,0.76751551,0.01834237
-0.75452249,-0.00619915,0.27724751,0.05934255
-0.53580642,0.01764784,0.89158123,0.07863845
-0.38820699,0.08026762,0.08587288,0.00108201
-0.74323119,0.03007253,0.49540046,0.03603776
-0.12644269,-0.00494321,0.39879540,0.00892497
-0.62829856,0.00589176,1.14561329,-0.01644756
-0.69095725,0.03476412,0.50951301,0.05866910
-0.34020593,-0.02424611,0.34364604,-0.08063017
-0.76707856,-0.06161846,0.42951733,-0.01056946
-0.26622305,0.07845535,0.53233200,0.04726617
-0.75119019,0.07104322,-0.02241672,-0.06337026
-0.63063668,-0.04773022,0.81975581,0.00126989
-0.86978450,0.00476899,0.66849330,-0.00783906
-0.58171654,-0.01757236,0.51339499,0.01407306
-0.94248488,-0.00228906,0.44471041,-0.02011977
-0.33861122,-0.02835543,0.00661091,0.02793512
-0.76280144,0.01785617,0.21797547,0.01072615
-0.68217542,-0.02887196,0.52052366,0.02121509
-0.25496260,-0.03604960,0.33307462,-0.00484341
-0.33145505,-0.01020312,0.43519414,0.00811679
-0.72549468,0.00230619,0.35543970,-0.04540017
-0.39630751,-0.05224907,0.67295471,-0.03647221
-0.29167250,-0.00413782,0.23466386,0.03997504
-0.30503402,0.06929916,0.60520305,-0.02245034
-0.15025787,-0.02065285,0.39234304,0.04553579
0.07696688,0.01988096,0.59259206,0.02084036
-0.93950887,-0.00965912,0.44348435,-0.02916023
-0.78689993,-0.00381882,0.98969502,-0.01028205
-0.81479937,0.07916217,0.85261860,-0.03057482
-0.57702375,-0.01839947,0.45062155,0.00240659
-0.91390219,-0.07003272,0.34153617,0.04652046
-0.27399749,-0.00497325,0.55507036,-0.02562268
-0.42212114,0.00525123,0.08912788,-0.01173202
-0.26555176,-0.00205504,0.63952635,-0.01166411
-0.69780081,-0.01659570,0.82752918,-0.05827857
-0.57549955,0.00953070,0.27849238,0.05280869
-0.22552981,-0.04427219,0.14852468,-0.00040120
-0.98430304,0.00708718,0.17523624,-0.04943717
-0.74094078,0.04157346,0.64283067,-0.05139300
-1.07418204,-0.00477715,0.50798359,0.04522586
-0.26370650,0.00308894,0.69539349,-0.01991650
-0.22416039,0.01482501,1.06763066,0.00975320
-0.57968250,0.00115433,-0.01843318,-0.01102641
-0.78030234,0.02422777,0.81246233,0.02328996
-0.33239694,-0.00460001,0.14110570,0.01925015
-0.41927664,-0.02056574,0.56443284,0.01400457
-0.79924600,0.00490103,-0.27165406,0.01282363
-0.47314285,0.02717955,0.81848743,0.02592058
-0.43749523,-0.02177902,0.61562285,-0.02614787
-0.33228356,0.01664084,0.03818596,0.01219584
-0.45869689,-0.00717065,0.50009567,-0.02557288
-0.41928791,0.02375216,0.84486762,0.03538997
-1.00276945,0.06501543,0.28643541,-0.00501657
-0.61175667,-0.01621200,0.33591434,-0.03374040
-0.70539980,0.02179980,0.62460736,-0.01562433
-0.28341946,0.05019984,0.72995224,-0.05415949
-0.57197481,-0.02358275,0.12915427,0.02025180
-0.60880478,-0.01732661,0.16179476,0.01015066
-0.64345399,-0.01684019,0.74718315,-0.02985051
-0.20683875,-0.01174100,0.58252182,-0.06042574
-0.89765575,-0.02487022,0.78311090,0.03727956
-0.66010362,-0.01676384,0.36493701,0.03397683
-0.56165528,-0.00563755,0.77585779,-0.00042259
-0.42218602,-0.05362623,0.32792767,0.00806604
-0.19824423,-0.02971958,0.83218867,0.04254783
-0.67476097,-0.00927156,0.60405292,0.01111308
-0.48953872,0.00988943,0.21218968,0.01315821
-0.63908344,0.02415916,0.80453552,0.00550788
-1.02533443,0.00267694,0.91280547,-0.03354989
-0.69139768,-0.01287198,0.63493477,-0.02094620
-0.55463286,-0.01574409,0.48762111,0.00588529
-0.24516648,0.05204363,0.72495686,-0.00114335
-0.34434086,-0.02171932,0.12455036,-0.01214940
-0.69378397,0.01432514,0.39010335,-0.00380827
-0.63082883,-0.00011577,0.62428192,-0.01338808
-0.47404410,-0.06245633,0.52659741,0.00177073
-0.86104762,-0.00353605,0.41413072,0.02308543
-0.17332525,0.00989448,0.20645550,0.03214690
-0.17111622,0.01261594,0.23472755,-0.01072705
-0.17402435,0.04355621,0.43945209,-0.00858920
-0.38640166,-0.01251805,0.47021499,-0.06736256
-0.25994020,0.03370036,0.85253144,0.07368753
-0.16506667,0.03934509,0.85875809,-0.03589901
-0.68084688,0.01777701,0.37821769,-0.03704166
-0.37226254,-0.00633518,0.74340866,0.02221995
-0.62945839,0.01717920,0.52339300,0.04592526
-0.72701322,-0.02627667,0.49552963,-0.00415587
-0.72898735,-0.02681388,0.28844177,0.02529741
-0.49184473,-0.01370503,0.42256769,-0.00187243
-0.18608113,0.02861093,0.61152045,0.00353874
-0.29535368,0.03080507,0.70366537,-0.01592201
-0.58849560,0.05390684,0.69087778,0.01525352
-0.12279375,-0.01505473,0.26912474,-0.01512472
-0.43024127,-0.01272223,0.67241033,0.03997077
-0.66333461,-0.05392742,0.59094169,-0.02146118
-0.23286596,-0.03014304,0.21598554,0.00037276
-0.37036674,-0.00046343,0.80192025,0.01224565
0.14327839,0.00285266,0.59733883,-0.01298825
-0.68354647,0.04069862,0.55442125,-0.00388070
-0.70438812,0.01544146,0.76089849,0.00810929
-0.83419190,-0.02055162,0.39264504,0.04287009
-0.61563485,0.01882165,0.71635685,0.03679025
-0.30577420,0.01812587,0.58741395,-0.01987794
-1.08597039,0.01877260,0.63629133,0.00948046
-0.71170516,-0.02761763,0.65344565,0.03941541
-0.44578711,-0.03789323,0.45975171,-0.03704641
-0.95022602,0.00967971,0.23777122,-0.00209734
-0.26771937,-0.01220866,0.45392086,0.00821812
-0.32914311,-0.01378559,0.31267625,0.00026153
0.13758724,-0.00750437,0.56908735,-0.00975932
-0.68033956,-0.00469804,0.61994315,0.03870053
-0.92130457,0.04187890,0.66604484,0.01158161
-0.55371560,-0.02663384,0.41327326,0.00478731
-0.63289200,-0.00552164,0.58159052,-0.03159809
-0.41302563,-0.03294044,0.39496046,-0.02253834
-0.52205018,-0.04770961,0.35796109,0.01872630
-0.09174122,-0.00301844,0.40997805,-0.03177682
-0.74856178,0.01109180,0.38571123,0.03792995
-0.29879758,0.01147471,0.16349700,-0.02379317
-0.56578205,-0.02312699,0.58127027,0.02029283
-0.60782554,-0.04547204,0.26801948,-0.03046054
-0.51887908,0.03422045,0.16949168,-0.03215735
-0.49364787,0.02397741,0.73796753,0.01141272
-0.43525947,0.01483560,0.44958956,0.02884172
-0.50172613,-0.00624685,0.29825530,-0.05896677
-0.00531212,0.05305737,0.63352692,0.00973290
-0.61578837,-0.01359068,0.60715923,-0.00745188
-0.29510806,0.00161828,0.99519171,0.01365318
-0.77061643,0.03025292,0.66604363,-0.02747457
-0.21732186,-0.01180569,0.45037518,-0.00785021
-0.53693813,-0.04003233,0.88532650,0.03249025


==> figures/metric_illustration_data/collapse_before.csv <==
knowledge_x,knowledge_y,reasoning_x,reasoning_y
-1.18536076,0.73253490,-0.40566011,0.08201781
-0.70281114,-1.07566071,0.78820552,0.02508342
0.11362425,0.41408552,0.12624946,0.35370099
0.50147244,0.56794978,-0.99257322,-0.08568688
-0.54748882,-0.49718553,0.17212954,-1.82107403
0.64128541,-0.24187103,1.02673518,-0.04440573
0.43383037,-1.10731442,2.53226080,-0.10957370
-1.37576989,1.22955674,-0.48769403,-1.14616843
-0.73051558,0.17077280,1.77501417,-0.09755303
-1.43504925,-1.44001591,-1.02543666,0.74718001
1.25601274,-0.41935272,-0.20606291,-0.97838992
-0.90315276,1.66612705,2.42891811,-0.09217092
-1.10203214,0.32309440,2.13774356,0.52187377
0.78231389,-1.01742796,0.62266906,0.38221654
0.83884008,0.69856246,1.06352133,-1.52909052
0.06984455,0.58529437,0.73426270,-1.06661012
1.28798275,-2.07102587,2.84266085,1.79954878
-0.05057100,0.20293245,-2.41674306,-0.43231356
-0.73675727,-0.89034048,1.23068264,-0.46995378
-0.69127902,-1.25743086,0.84981087,-0.94360383
0.92511962,-2.03161915,-0.30992081,-0.06896713
-0.29667408,1.74239349,-0.49209872,0.31212121
1.91600211,0.02549398,0.19684890,-1.71856468
-0.49621627,-2.35866964,-0.76005549,1.31795958
-2.25332634,1.20690433,0.51838744,0.35039948
-0.05914025,0.92435172,0.03488684,0.32989508
-0.52198438,0.20308378,-1.28361680,-1.17238618
-0.66378780,0.72664510,0.50804620,1.45863812
-1.04150456,0.62949456,1.57006202,0.61141243
-1.51808997,-0.20663833,-0.39100995,1.97808503
-0.64322566,0.58826134,2.06632494,2.62128158
-0.05282795,2.67558741,-1.15650848,0.03606699
-1.47292476,1.00241774,0.48160186,1.20125856
0.99422922,-0.16477382,0.09518158,0.29749889
-1.01319425,0.19639199,3.08245316,-0.54825185
-1.26382901,1.15880399,0.53805205,1.95563675
0.13917629,-0.80820353,-0.12541585,-2.68767222
-1.56831423,-2.05394863,0.21806933,-0.35231518
0.43510782,2.61517828,0.62932801,1.57553899
-1.50476075,2.36810733,-1.58966686,-2.11234184
-1.02254670,-1.59100729,1.77902326,0.04232952
-1.97913801,0.15896636,1.17397320,-0.26130188
-0.82686618,-0.58574517,0.55357995,0.46910190
-2.26993951,-0.07630210,0.27884163,-0.67065912
0.14555513,-0.94518094,-1.47355636,0.93117080
-1.55120577,0.59520559,-0.62809813,0.35753817
-1.22870168,-0.96239876,0.58209465,0.70716966
0.48014959,-1.20165345,-0.16770151,-0.16144711
0.17417979,-0.34010415,0.24077654,0.27055951
-1.40197871,0.07687313,-0.07824122,-1.51333884
-0.08523004,-1.74163555,1.19181883,-1.21574029
0.33331000,-0.13792719,-0.56134457,1.33250140
0.27986391,2.30997210,0.92081221,-0.74834459
0.89896853,-0.68842829,0.06937214,1.51785955
1.80786751,0.66269870,0.87036825,0.69467873
-2.25803550,-0.32197079,0.27393741,-0.97200771
-1.64759970,-0.12729395,2.45878007,-0.34273505
-1.75919750,2.63873902,1.91047440,-1.01916072
-0.80809500,-0.61331560,0.30248618,0.08021982
-2.15560876,-2.33442403,-0.13385531,1.55068206
0.40401005,-0.16577516,0.72028146,-0.85408931
-0.18848454,0.17504089,-1.14348849,-0.39106727
0.43779296,-0.06850141,1.05810540,-0.38880375
-1.29120325,-0.55319006,1.81011670,-1.94261893
-0.80199820,0.31769010,-0.38603048,1.76028970
0.59788077,-1.47573959,-0.90590127,-0.01337332
-2.43721218,0.23623927,-0.79905504,-1.64790551
-1.46376311,1.38578188,1.07132267,-1.71310004
-2.79672816,-0.15923833,0.53193435,1.50752873
0.44517401,0.10296465,1.28157397,-0.66388344
0.60335843,0.49416692,2.77052265,0.32510672
-0.81873000,0.03847783,-1.57373272,-0.36754701
-1.62120934,0.80759243,1.74984932,0.77633207
0.17041223,-0.15333381,-0.93557721,0.64167163
-0.17710657,-0.68552450,0.75773138,0.46681904
-1.69698401,0.16336779,-2.58661623,0.42745443
-0.39257140,0.90598498,1.77394973,0.86401949
-0.24998091,-0.72596735,0.96249139,-0.87159578
0.17086575,0.55469456,-1.34725615,0.40652801
-0.33478755,-0.23902162,0.50038269,-0.85242947
-0.17715164,0.79173871,1.87947049,1.17966555
-2.51107780,2.16718108,-0.35425835,-0.16721895
-0.94702669,-0.54039987,-0.15634264,-1.12467987
-1.32159920,0.72666012,0.99842942,-0.52081102
0.36632218,1.67332809,1.41980896,-1.80531644
-0.78789924,-0.78609171,-0.98338292,0.67506006
-0.93521913,-0.57755375,-0.85282096,0.33835533
-1.07381594,-0.56133956,1.48873261,-0.99501697
0.67264500,-0.39136683,0.83008730,-2.01419138
-2.09062301,-0.82900749,1.63244360,1.24265207
-1.14041449,-0.55879468,-0.04025194,1.13256109
-0.74662113,-0.18791828,1.60343116,-0.01408646
-0.18874410,-1.78754099,-0.18828931,0.26886815
0.70702306,-0.99065265,1.82875466,1.41826115
-1.19904388,-0.30905197,0.91621168,0.37043606
-0.45815489,0.32964756,-0.65124128,0.43860704
-1.05633374,0.80530528,1.71814209,0.18359593
-2.60133773,0.08923135,2.15122189,-1.11832953
-1.26559073,-0.42906586,1.03973908,-0.69820666
-0.71853146,-0.52480290,0.45048443,0.19617623
0.51933409,1.73478781,1.39982743,-0.03811172
0.12263654,-0.72397729,-1.00179855,-0.40497998
-1.27513588,0.47750481,0.06041340,-0.12694233
-1.02331532,-0.00385904,0.99712767,-0.44626920
-0.39617641,-2.08187770,0.60638965,0.05902430
-1.94419049,-0.11786848,0.15652290,0.76951429
0.80669899,0.32981611,-0.67417799,1.07156323
0.81553513,0.42053147,-0.56108979,-0.35756842
0.80390258,1.45187364,0.25780838,-0.28630673
-0.04560666,-0.41726846,0.38085995,-2.24541872
0.46023922,1.12334526,1.91012574,2.45625105
0.83973334,1.31150304,1.93503237,-1.19663380
-1.22338751,0.59256694,0.01287077,-1.23472194
0.01094984,-0.21117254,1.47363464,0.74066485
-1.01783355,0.57264003,0.59357201,1.53084187
-1.40805289,-0.87588902,0.48211854,-0.13852917
-1.41594942,-0.89379598,-0.34623292,0.84324684
-0.46737893,-0.45683433,0.19027078,-0.06241436
0.75567549,0.95369769,0.94608179,0.11795788
0.31858526,1.02683580,1.31466148,-0.53073361
-0.85398241,1.79689475,1.26351113,0.50845068
1.00882502,-0.50182448,-0.42350104,-0.50415746
-0.22096507,-0.42407429,1.18964131,1.33235891
-1.15333844,-1.79758075,0.86376675,-0.71537259
0.56853617,-1.00476785,-0.63605783,0.01242535
0.01853303,-0.01544771,1.70768098,0.40818838
2.07311355,0.09508856,0.88935531,-0.43294168
-1.23418586,1.35662064,0.71768500,-0.12935673
-1.31755248,0.51471524,1.54359395,0.27030981
-1.83676759,-0.68505401,0.07058018,1.42900307
-0.96253941,0.62738841,1.36542740,1.22634169
0.27690320,0.60419572,0.84965578,-0.66259800
-2.84388156,0.62575325,1.04516534,0.31601520
-1.34682064,-0.92058765,1.11378261,1.31384696
-0.28314844,-1.26310770,0.33900685,-1.23488021
-2.30090409,0.32265699,-0.54891510,-0.06991119
0.42912252,-0.40695521,0.31568346,0.27393719
0.18342757,-0.45951977,-0.24929500,0.00871756
2.05034896,-0.25014563,0.77634941,-0.32531070
-1.22135824,-0.15660120,0.97977261,1.29001756
-2.18521828,1.39596345,1.16417934,0.38605374
-0.71486242,-0.88779459,0.15309303,0.15957691
-1.03156799,-0.18405462,0.82636209,-1.05326964
-0.15210250,-1.09801458,0.07984185,-0.75127789
-0.58820070,-1.59032047,-0.06815562,0.62420991
1.13303512,-0.10061464,0.13991222,-1.05922721
-1.49424710,0.36972678,0.04284491,1.26433179
0.30480967,0.38249025,-0.84601199,-0.79310565
-0.76312820,-0.77089974,0.82508110,0.67642780
-0.93130215,-1.51573453,-0.42792208,-1.01535146
-0.57551633,1.14068156,-0.82203329,-1.07191158
-0.47459147,0.79924702,1.45187012,0.38042387
-0.24103788,0.49452011,0.29835825,0.96139061
-0.50690454,-0.20822831,-0.30697880,-1.96555891
1.47875153,1.76857916,1.03410768,0.32443014
-0.96315349,-0.45302280,0.92863690,-0.24839595
0.31956777,0.05394278,2.48076683,0.45510604
-1.58246571,1.00843061,1.16417451,-0.91581890
0.63071255,-0.39352304,0.30150072,-0.26167362
-0.64775253,-1.33441115,2.04130600,1.08300824


==> figures/metric_illustration_data/linear.csv <==
knowledge_x,knowledge_y,reasoning_x,reasoning_y
-0.75899293,-0.11943401,0.43760339,1.02887427
-0.00884680,-0.44139460,0.83430226,-0.34071465
-2.06675660,1.12801630,1.02058235,0.17495241
-1.63014019,0.23013704,1.15766291,-0.78567122
0.48537053,0.76716922,0.02970500,0.00179786
-0.14325660,-0.49250741,0.81104829,0.11776032
-1.04605536,0.11875441,-0.20125575,-0.18906644
-0.23279417,-0.53605907,1.98666127,-0.04980205
-2.04370545,0.83510285,0.49211701,0.52621281
-0.29714277,0.14670073,3.74526800,-0.56670170
-2.81066168,-0.06592829,0.55991505,0.87100477
-0.16828302,0.70310496,2.16809167,0.85936347
-1.84357818,-0.16398653,1.63858462,-0.08129704
-1.01110972,0.06828625,0.54660722,-0.29463200
-1.56529353,-0.92880322,1.68247830,0.29172330
0.17047130,-0.08647703,1.72844770,-0.09208671
-2.27808146,0.45944858,0.53517475,0.45450618
-2.23338791,0.08611949,2.32665060,0.15005460
-0.98176784,-1.38220018,2.13847570,-0.42144454
-3.06862573,0.21246323,0.74576330,-0.40699292
-0.32858523,-0.15501223,0.38481314,0.74305251
0.68634313,0.21674495,1.58007659,-0.05399470
-0.09682585,-0.63301568,-0.97849321,-0.10719950
-1.96829283,-0.10841941,1.54787661,0.41407371
0.56629772,0.47337421,0.46514498,0.18049682
0.86490468,-0.92034827,0.95788234,-0.26246018
-0.68697808,-0.00691581,-0.21872074,1.02312553
-2.11068484,0.44223782,0.63891058,0.63397953
-1.96823319,0.84643706,1.33954293,-0.11947689
-2.82572325,-0.38564749,2.02310594,-0.11692579
-1.88230557,0.24203124,0.29882592,0.52422359
-1.77004850,0.54270244,1.12720130,-0.49662021
-2.13760316,-1.23320823,2.11443201,0.97995056
-0.07341983,0.24047586,0.84309045,0.39660701
-1.68885295,0.56654614,1.26009087,1.02916976
-2.67660678,0.47940468,2.58289609,0.91296068
1.21939983,0.91708656,1.49618582,-0.35044917
-1.89080005,0.41037873,0.26932893,-0.16083501
-0.72237963,-0.72563566,0.49932008,0.98206271
-0.27258600,0.34683326,0.31167012,0.44645016
-1.18070705,1.04896877,-0.90427649,-1.43453451
0.24795397,-0.58352141,3.10880966,-1.15151758
-2.12966153,-1.13246056,1.86833184,-1.02334937
-0.66650081,-0.17635555,1.08634415,-0.45218487
-0.15736123,-0.84201615,0.83022076,-1.06080721
-0.91612711,-1.87815322,-0.15014952,-0.18649415
-1.76581838,0.11014595,2.63395917,-0.11095111
-2.13065943,-0.17972772,1.69904635,1.61581501
-2.44101637,-0.11628538,0.65782146,-0.35032631
-1.57557133,-0.44167214,1.59600053,-0.16667905
-1.02592319,0.11092862,0.05187877,-1.71643760
-0.50198213,0.58552728,0.16379577,1.68789356
-0.97769692,-0.88607107,-0.47603860,0.16020636
-1.58851816,1.11345781,1.34097996,0.73482940
-2.12133467,-0.00453287,1.80137741,-1.03201531
-3.14176996,0.54575604,1.79298041,-0.82668619
-0.15058361,0.18432259,1.86818049,0.54452885
-1.95624321,-0.06122692,1.29182177,0.14996034
0.10513612,1.62732802,0.27507696,0.20437616
-1.83024521,0.96462720,2.70504619,0.56877132
-1.08399731,-0.50158708,-0.64583873,-0.62035556
-1.58557461,0.61055076,1.88940111,0.24173124
-0.60482679,-0.57822964,2.74491568,-1.00946994
0.14623080,0.60135233,0.90984615,0.28396838
-2.58923734,-0.29887546,1.57753104,-0.52191017
0.66726110,-0.33652504,0.97878544,0.89614500
-0.26211198,-1.28770173,0.38987349,0.03051314
-2.29403793,-1.01844360,2.26287389,-0.16051974
0.77383189,1.05742684,1.87922721,1.09677456
-1.23198384,1.19668994,0.07829017,-0.24704214
-1.53539917,0.24153635,0.64137169,-0.34198044
-2.07470776,-0.14447879,0.04684741,0.11381337
-2.29506102,-0.41608712,2.95238114,-1.05368585
-2.03217223,0.16191923,0.59986282,0.46228038
-1.21809068,-1.46858476,1.49781533,-1.39053673
-0.63864090,-0.19155834,2.41886791,0.32080702
-0.99801415,0.34123016,0.56760036,-1.15978312
-0.41552531,-0.05488308,0.23190756,-0.05533449
-1.77392194,-0.61524921,1.68982335,0.69119228
-1.70158573,0.65652375,1.98081770,-0.71538138
-2.20361249,0.53580414,3.01126361,-0.04909243
-2.48544619,0.49585547,-0.00695226,-1.40164440
-1.70291026,0.47826603,2.90064973,-0.40491542
-2.50158953,0.37058646,0.12229776,0.20552863
-1.82237888,0.12840727,0.51187816,0.26024440
-1.07977435,-0.21413803,1.15534826,0.08957314
-0.68385531,0.43731487,1.91314392,0.70150648
-0.13935297,0.05952027,0.20264599,-0.36256711
-1.89014023,0.02637197,1.16340444,0.42555460
-2.29441556,-0.41582546,2.11933251,-0.21297753
-1.47476686,-0.20519670,0.83590087,-0.23471801
-1.27465297,-0.85650072,1.60477255,0.04977637
-0.97766123,-0.32590150,-0.23418259,0.92288189
-1.11520787,1.24132643,1.65215432,-0.15932427
-1.08577123,-0.60965740,1.38360294,0.06993737
-0.77244392,0.06041550,0.58693786,0.12198347
-1.74136924,0.59151784,2.57813114,-0.46382040
0.22989056,-0.96610673,2.32281230,0.51925049
-0.96060392,-1.04520454,1.62309890,-0.50370349
-0.77236531,0.29232674,2.82537133,0.26208318
-0.85971459,0.38036031,1.32978423,-0.14403711
-0.58075197,-0.51327605,0.36546912,-0.05265870
-1.94709064,-0.21641838,0.46951507,-0.63271061
-2.61276755,-0.63000770,1.99952517,0.43408211
-0.83009838,0.06925835,2.19540641,1.59935565
-0.32628433,0.47932151,1.53265013,-0.24826987
-0.12675052,-0.77224110,-0.68856884,-0.10302738
-0.82804410,0.04697123,0.74351532,-0.66406069
-0.52741568,-0.43125619,1.88546354,-0.32644246
-1.62048135,0.41882879,0.14377368,-0.36492191
-0.76762076,-0.38023710,2.26612639,-0.95937034
-1.29225754,-1.05468629,0.01495637,0.81242890
0.09924952,0.47921013,1.75521154,-1.55838768
-2.27096748,-0.56160896,3.43793707,-0.05620108
-2.90920741,-0.12899201,-0.37670346,0.03607748
-2.67570417,-0.33367487,1.15634958,0.79841607
-2.58804071,1.38455517,1.62436626,0.89232116
-1.07225695,0.77743534,0.85629202,0.89436545
0.30911217,0.24197825,-0.13173871,-0.21363369
0.01912807,0.09107382,1.43069817,0.74599727
-1.47319102,-0.21838455,0.35429137,0.69425801
-0.92540812,1.14330538,1.04127604,-0.25536739
-0.71523178,0.87768635,1.99406416,-0.46259090
-2.44688897,-0.05951593,1.95011883,0.26065966
-1.02765197,0.86681676,0.86434467,-0.01616667
-0.35955964,-0.22769489,2.30033933,0.09919794
-2.18408729,0.52854856,0.92132299,-1.84173788
-0.55735647,0.15736891,1.06067823,-0.64709736
-1.61280757,1.22144579,1.29881964,-0.29882210
-3.27521585,0.02165474,1.61978366,-1.02812820
-1.09603411,0.44815042,1.25621356,0.22921359
-2.60393909,0.78907355,-0.76871882,-0.06081213
-0.37917623,0.58209009,-0.38357471,-0.01704586
-1.13154158,-0.18960474,0.75945246,-0.04312438
-0.99883463,-1.90080078,2.86830911,0.08533513
-0.71061964,-0.85430556,2.23533423,0.16831326
-0.64510449,-1.20888724,0.80244400,-1.24724223
-0.64694424,-0.06031991,0.31320006,0.83689049
1.78809142,-0.16733448,0.66011259,1.53890664
-1.74470748,-0.27710966,1.64880993,1.33423435
-0.08730629,0.25640675,0.58267002,0.20544506
-0.45645406,1.01364193,1.33868735,-0.71342103
-0.69927492,0.25243189,1.04907981,-0.27883048
-2.39228608,0.83880393,1.67290715,-0.53768194
-3.10907848,0.02299274,1.88316997,1.08791680
-2.22298045,0.15965756,0.78415852,-0.59996396
0.47269824,-0.62998030,0.86317126,0.51856239
-0.69666233,0.53929489,0.53897934,0.37261764
0.06157718,0.46457976,0.59292477,-0.60265235
-0.70838098,0.84283653,2.86862980,0.69728177
-0.10181772,-0.19197141,2.52445727,0.34390098
-2.37483311,-1.17037644,0.27713028,-1.48415428
-3.17495379,0.12701877,1.07693999,0.49741473
-1.62153944,-0.80286355,2.35104734,-0.01650037
-0.78712827,-0.83372362,0.69188224,-0.47964178
-0.81789064,-1.38764996,3.41711670,-0.07584597
-3.82575802,0.40381968,0.44558065,-0.93136977
-0.99920855,-0.65137424,2.31596487,0.01298092
-1.38587619,-0.19759887,2.11780447,0.41540880
-2.22243169,0.00746740,0.66896395,0.65312396


==> figures/metric_illustration_data/nonlinear.csv <==
knowledge_x,knowledge_y,reasoning_x,reasoning_y
0.72880615,0.48737918,-0.89297453,-1.48880233
-0.09721761,-0.76967022,1.30702301,1.07706504
-0.81296896,-0.15372232,0.93818670,1.30162463
-0.15026178,0.80443411,-0.29554827,-1.79568992
0.86975769,0.21356971,1.18082974,1.00662800
0.55448874,-0.58929111,0.53182435,-1.80715845
0.77920231,0.62063291,0.64309140,1.64532136
-0.47716764,-0.83074350,-1.08148288,-1.37534110
-0.85645804,0.01611660,1.22073710,1.15162337
-0.22703831,-0.76197320,-0.31211951,-1.92659235
-0.76910375,-0.31945331,-1.07065781,-1.55246867
0.76711314,0.57857916,-1.52113525,-1.13565586
-0.19725269,-0.82958365,1.59536624,0.24193898
0.15720446,-0.69964099,-1.74721329,0.58796353
-0.74945134,0.37918272,-0.42606661,1.41825796
-0.26733799,-0.73167649,-1.05303218,-1.34222881
-0.26833003,0.84346568,1.46460834,-1.04551226
-0.63993022,-0.65092440,-0.68676282,-1.71168992
0.13959887,-0.85499258,-1.26321774,1.15293411
-0.89198981,-0.19013613,0.56290383,1.57252555
0.83900208,0.15346323,1.27825035,1.06465810
-0.21398943,0.88540435,1.39635741,-1.08458402
-0.89027727,0.15313770,0.14423493,1.54932136
0.76334362,0.32529218,-1.51480712,-0.87818777
0.84139957,-0.03595089,-1.43146999,-1.12254095
-0.79140038,0.60110217,1.57788107,-0.09716484
0.80837966,0.20753529,-0.91078319,1.37359299
-0.74944629,-0.38621434,-0.87737964,-1.70401582
0.83809832,-0.26995778,1.80489724,0.03730708
-0.37898988,-0.82583592,-0.19574276,-1.82781747
0.89348119,0.14022248,0.33904796,1.53636673
-0.66939512,0.35905558,-0.41649199,-1.89648151
0.87299838,0.01413683,1.14130146,-1.51394725
-0.40861725,0.54365155,-1.82569111,0.27575385
-0.61102313,-0.29751956,0.97727523,-1.47919506
0.49954657,-0.77548812,-1.73827619,-0.21478571
0.39129607,-0.55177388,1.48881086,0.77300375
0.77563961,-0.17873287,1.44636222,0.50005717
0.14968089,-0.85421410,1.20612270,1.13118253
0.86543477,-0.04645174,1.72631112,-0.29243375
0.79473071,-0.25971763,1.41501424,0.70067579
-0.86006703,0.11459937,-1.66629665,-0.96350306
0.10417326,0.98057325,-0.00296744,1.57752486
0.22138172,0.82300613,-1.72704038,-0.19343916
-0.90994496,0.19683229,0.92379711,1.44727841
0.72657837,-0.39245686,1.68430125,-0.55169057
0.72884276,-0.15214620,0.06170983,1.56196149
0.27179989,0.82529755,-0.18317107,-1.96760372
-0.79251130,0.23725726,-1.03414637,1.35954428
0.66896481,0.48344008,-0.21825189,1.65951398
-0.95077850,0.13536853,1.06978932,-1.49510179
0.74735504,-0.14158001,-1.41108670,-1.12825313
-0.44994301,-0.68887211,1.52030254,-1.01468699
-0.54793319,-0.58357040,-0.23509237,1.71549490
-0.75642474,0.00745021,0.20004215,1.66651113
0.47338954,-0.30890467,-0.97566594,-1.57406714
-0.35696578,-0.66508776,-1.68952101,0.63264132
-0.84079582,0.48191977,1.09254253,-1.43793914
0.76519327,-0.52139522,1.46030880,-0.97134025
0.08232830,0.85753138,-1.47423250,-1.05622158
-0.67361190,-0.61952345,-1.05494129,-1.43464782
0.00853248,-0.89683836,1.49472876,0.64334274
-0.17288919,-0.74552823,-0.50666869,1.75449807
-0.68301238,0.52509980,-1.06654291,1.24897361
-0.44401820,0.88459411,1.50672272,-0.20674950
-0.26115993,0.78914079,-0.85146380,1.54600671
-0.93616707,0.22916517,0.72340744,1.39310654
0.89176357,-0.27631450,0.32538996,1.60180884
0.79348399,0.36241823,1.44989139,-0.01937060
0.74861159,0.55435675,1.47188934,-0.36960387
-0.81580988,0.37252478,1.46836542,-0.54952785
0.61668015,0.28879102,1.76142876,-0.07099278
-0.72485690,-0.18700560,-1.40566181,1.11597578
-0.92447072,-0.39582205,-0.04594080,-1.83476640
0.92399720,0.03734425,-1.51788812,0.51473911
-0.47088930,-0.78232075,1.36321905,1.08288327
0.68050648,-0.46190781,0.32058008,1.62833376
0.62019055,-0.41243161,1.72889085,-0.22825716
0.66101057,0.14679080,0.22468062,1.53499883
-0.82660355,-0.31689637,1.56736948,-0.87983401
0.71116537,0.73287843,1.00052828,1.18748944
0.96069387,-0.08270446,1.67291408,0.34744311
-0.57935811,-0.53773781,-0.47986346,1.52654785
0.30313194,0.93478616,-1.31845473,-1.17444722
-0.56677516,-0.51164079,0.82096604,1.24157940
0.77730448,0.53898435,-1.65502375,-0.14534690
0.31181267,0.75981714,-0.45340406,1.46691088
0.68726708,0.73967046,-1.21366487,1.16160975
-0.25277153,0.86875372,1.54375450,0.81486901
0.42134974,-0.68687480,-1.66878258,0.67656652
0.62205850,0.54331784,-1.10439719,1.13506316
0.80039275,0.47738141,0.89006510,-1.64687232
-0.58852567,-0.40044317,-1.54032149,0.56127884
-0.02128486,0.92739318,-0.71771618,1.72288806
-0.74960679,-0.33663516,0.32628256,-1.80420495
-0.74562124,0.53187685,0.77611670,1.54076651
0.62557796,0.27310664,1.08932369,1.30307560
-0.18451639,0.74272067,1.27677417,-1.47213826
-0.65820618,-0.73492087,1.72767533,-0.49873578
0.72335218,-0.40729249,-0.41527063,-1.83226609
-0.85976115,0.09873080,-1.74610466,-0.67158170
0.80497196,-0.05615450,-1.53981770,0.80424163
-0.37166434,-0.59659377,-1.74156387,-0.23935232
0.70472248,-0.42237964,1.71571812,0.39446021
0.88080580,-0.29124164,-0.05575318,-1.96400367
0.57752214,0.60732730,0.12449033,1.70428928
-0.39360256,-0.66611848,0.86713997,-1.56966975
-0.64895260,-0.51776551,1.31473776,0.88122274
0.17331542,-0.65473682,0.14946062,-1.81077533
-0.19201946,0.83383802,-1.42605310,0.90166167
0.87236602,-0.35002437,-1.10972348,1.31869883
-0.85329069,0.16655277,-0.24779947,1.63153780
-0.74501038,0.12176573,0.82991761,1.56777185
-0.27341228,0.70015187,0.75486799,-1.57123127
-0.87405022,0.16939318,-1.36594421,-1.02277673
-0.04088350,0.84655012,1.06460722,1.18066845
0.90312605,0.11124849,1.61086409,-0.44972036
-0.75365448,0.56637023,-1.45350315,-1.04000071
0.73189359,-0.50075230,-1.14203347,1.24157702
-0.48545263,-0.67902406,-0.76017801,1.57472680
0.47088994,0.66820036,-1.86337252,-0.01709718
-0.46036595,-0.71455503,-1.82282486,0.33066975
0.63377525,-0.59331013,0.00394582,1.50548233
-0.66240365,-0.36565190,-0.16201906,1.63721875
-0.73921368,-0.50765523,1.33346077,-1.48733726
-0.30433954,-0.81660541,0.68965892,-1.63281596
-0.52371102,-0.59163582,-1.17191564,-1.47966130
-0.47470834,0.60426002,1.72967988,0.23488793
0.56887218,0.70092816,0.22084646,-1.90421534
0.54991476,0.69286635,-1.05909451,-1.63980067
-0.37005869,0.80860375,-1.24500204,1.13697144
-0.67096996,0.59967932,-1.79606502,0.52939465
0.78545072,0.53354525,1.77966876,-0.44309927
0.08269540,0.77838635,1.76169321,-0.15135016
0.42019307,-0.65891652,-1.37136586,1.09156516
-0.65127784,0.71886840,0.20416496,1.61694702
-0.00461190,-0.71995597,1.66344496,-0.49969626
-0.29867129,0.73222261,-1.55249931,-0.78445333
-0.20903472,0.89381887,1.57851209,-0.68499336
0.12104366,-0.74494041,0.52714662,-1.67197449
-0.00184017,-0.90132839,-1.01226015,1.26520793
-0.73263846,0.37540090,-1.47543816,1.06820459
-0.07693758,0.79949486,-1.69854077,-0.08313776
0.80264143,-0.11899460,0.98006283,-1.58987018
0.87896600,-0.27019753,-0.76278204,-1.51285042
0.63697037,-0.26410272,0.86884609,-1.58186503
-0.59444207,0.39091689,0.50053617,1.62268091
0.53091579,-0.64342371,0.49738751,-1.66990970
0.86291484,-0.28055393,-1.56835586,0.64839056
-0.14033878,-0.92864663,-1.33238984,-1.08631657
-0.43850957,-0.75706523,0.32188079,-1.65867507
0.38089682,0.70919539,-1.11113381,1.48120341
-0.48314302,-0.44836793,0.05629445,1.61974486
-0.81452110,0.16822232,0.10812323,1.51041193
0.02164769,-0.94356054,-1.93089465,-0.24620301
0.28303522,0.76767368,-1.54945919,-1.09164177
0.65070482,-0.69187581,0.97152010,-1.42124634
-0.83978067,0.11496226,1.70866820,-0.55604101
0.31363674,0.77486123,-1.84446353,-0.03886545
-0.80554256,0.02206552,-0.05485817,-1.88273457


==> figures/metric_illustration_data/overlap.csv <==
knowledge_x,knowledge_y,reasoning_x,reasoning_y
-0.68111614,0.54538182,-1.09339903,0.37102340
0.75196017,-1.06645697,-0.05168117,-0.24742067
0.69581557,-0.88291462,-0.04603266,0.43087106
0.06372116,-0.91187865,-0.39751073,-1.86661629
2.03060878,0.06922349,-0.26064162,-1.08777888
-2.24370597,-1.67064435,-0.02535071,-1.43794727
-0.03048892,0.89013374,1.31047833,-0.37081500
1.96324483,-0.77315011,0.45003907,-1.61896192
0.57973878,-0.30284755,-0.28711100,0.66571832
0.36287957,0.37036149,0.53806048,0.49002413
0.74153783,0.14364199,-1.92523193,-0.62563160
-0.05120894,-2.05575679,0.70928392,1.49616008
0.27540718,0.74119562,-0.14474631,-0.52922566
0.95407144,0.67962387,0.92028091,1.20153050
0.25493962,-0.59827483,-0.36718841,-1.52589587
0.14275442,-0.78383998,0.50954770,-0.99294474
-0.46158062,0.28474934,0.14965411,-1.13695323
-1.20287371,-0.23718639,-2.66789108,-0.79237175
-1.36065798,-1.66621468,-0.02236020,0.61601561
-0.53348330,0.18803421,-1.08956613,-2.39186884
-1.93586993,0.79927663,-1.21416220,0.49806588
-0.11183603,-0.27708795,-1.01567355,-0.45043297
1.19184351,-1.00045459,-0.97256015,-0.44451032
0.27026084,0.40196751,-1.34329216,-0.24769493
-0.13048614,-0.40228186,1.45176776,0.09964339
0.64890113,-1.04534004,-1.16841247,0.04458041
-0.41860474,-1.09242709,0.31500908,-0.03308313
1.81476436,-0.69230550,0.12842360,-0.18479355
-0.54170285,-0.67661388,2.36656914,-0.33080051
0.63228200,-0.68724186,0.35694215,0.58447063
-0.09334886,-1.04836452,-1.69320814,-0.39516803
-0.17349870,1.21620819,-0.48489507,0.71807680
-0.47637781,-1.28244936,0.45190226,0.26614647
-0.31580844,-1.73597581,0.88774094,1.52675551
-2.62826537,1.70561077,-0.41820479,-0.79876034
-0.63788488,0.93075618,0.49136748,-0.01172803
-0.28577901,1.71507953,-1.29515125,-0.19319130
0.12804092,-1.79660860,-1.64450536,-0.30853672
0.11050734,0.49243264,-0.79183722,-0.28991882
-1.26012638,0.27664371,-1.10404032,-0.59838045
-1.23228246,-1.38889692,0.34144815,-0.68512581
-0.01156303,1.19006342,1.21752930,0.36600534
2.15993271,-0.17861482,1.24159101,-1.30935825
1.69981476,-1.65314194,1.35288402,1.69510701
0.13505819,0.43447899,1.01078834,2.00795533
-1.41430629,1.00129645,-0.39115138,0.38949306
0.67221767,2.16029444,-0.60733302,1.54036657
-0.07887320,0.30803924,-1.17287608,0.52673789
1.35293782,2.48241277,-0.24622696,-1.78164808
-1.51491414,-0.18753184,-0.89771328,-1.34563677
0.90126226,-0.75395350,-0.02346512,0.27301758
-2.70492156,1.38071632,1.35531799,-1.38791020
0.95081796,-0.07288989,-0.24539012,-0.03977161
-1.03737165,-0.72686563,-0.62508847,-1.32340227
-1.63124882,-0.53563627,1.05194504,0.41649198
-1.28876215,-0.13563254,-1.34789380,-1.31214017
0.02504232,-0.86336745,0.82841717,1.58771153
-1.14264516,-0.64746774,-0.76801089,-0.63292960
0.94796965,-0.21771105,0.96303534,1.14113828
0.98774572,0.76173855,-1.14822630,-0.68485976
0.15091738,0.13872460,-0.19757856,1.10805754
0.26846436,0.71246850,2.17433269,0.92050504
-0.36436093,-0.14918498,0.23415156,0.72399579
1.04044145,1.05853590,-1.29091152,-1.50376717
0.46775982,-0.83969810,1.14122671,-0.37282182
-0.59326299,-0.49387444,-1.65073673,-0.28838532
0.82200927,1.42253028,-0.30328367,-1.72701332
-1.28058160,0.66725863,0.18650246,-1.86678156
-0.27731736,0.85622570,-0.69884098,0.81527148
0.44184793,0.01570079,-0.62830144,2.14648493
0.68555384,-1.29416660,-0.05697244,-0.18212678
-0.23540342,0.89504820,1.12212926,0.89564011
-0.99890602,-0.53163098,0.05466069,-0.43212378
-0.06239439,0.24551182,1.01816483,0.80860022
1.18223318,1.46778204,0.18062516,0.63428257
-0.71243770,0.98281330,0.56482463,0.64111687
-0.44317609,-0.18989609,0.93158662,0.67267903
-0.14405577,-1.93896867,0.39078479,-0.49246822
0.05203346,0.08463592,0.12026052,0.40187817
1.09826276,0.19706526,0.40947358,-1.59663488
0.84715670,0.98719502,1.65368202,0.82407988
1.21080671,0.07233441,-0.23361640,0.18282783
-0.16483032,0.83081586,0.16380124,-0.13976270
0.05923721,-0.85313448,-0.01646915,-0.31343598
-0.35431874,-1.18225788,0.23571532,0.98480491
0.69287440,-0.38491624,-1.43187804,0.71847625
-0.80108181,1.14389853,-2.55993765,-0.03684476
-2.19999237,-1.32454240,0.04171923,-0.61018457
0.69277397,0.44802673,0.67973551,-0.28505572
-1.42365686,-0.39420372,-0.44265944,-1.41172458
-1.14781523,-0.50980894,0.48807928,-0.11862782
-0.77815482,-0.05943852,0.82700058,0.86647979
-0.38070175,-0.04113818,-0.36383751,-0.45286113
0.37129270,0.86122482,-0.51842931,1.38375521
0.55082151,-0.08307030,0.04016176,0.38380838
1.17781583,-0.39056896,1.23315868,0.17580414
-0.42700100,-0.48968518,0.04792850,1.43290673
1.18692702,-0.80048948,0.24341537,-0.91738342
0.31024711,0.27997751,1.30960277,-0.31915046
1.06695873,0.46493222,-0.06102400,-0.21457182
0.55793954,-0.77495299,-0.43257804,-1.01258399
-0.34599537,0.22049120,-0.96421321,-1.14846925
-0.17200465,-0.75932076,2.09913910,-1.30514851
0.16600983,0.27355013,0.79764482,-0.67684130
-1.08483050,-0.25567004,0.50134486,-0.10231146
-0.83648240,0.96154044,1.11528030,1.92787395
0.68192257,0.84305433,1.22597432,0.56982918
1.31241851,0.26338907,-0.83652968,-0.92583023
0.08201005,-0.50785116,-1.08265675,-1.78164936
0.75752076,-1.83991289,1.89233258,0.16388098
-0.15571852,-1.23477288,-1.34507866,0.89727319
0.51571197,-0.49410446,-0.09306728,0.37332303
0.94324285,0.58613383,-0.66254438,2.06865535
-0.32805854,-0.64399933,0.79406665,-0.58945459
-1.12101382,0.42973354,0.59123536,-1.16287626
0.90334810,-0.43801214,0.35942990,0.21989925
0.30839652,0.00041816,1.81073087,-1.09378650
-1.61977765,0.80392507,-0.27904094,1.01818970
0.92485101,2.86464142,0.59775303,-1.28059805
0.52481117,0.04932005,-1.52306019,0.42432448
-0.09541986,-0.99935350,2.49377291,-1.25342978
2.19957716,0.11572367,-1.07392113,-1.15118398
-1.46118390,-0.39834684,0.45794145,1.44861438
-0.68771441,1.56940926,-0.91740660,0.46046423
-0.52137078,1.69043605,-0.45132424,1.18166303
0.00673642,-0.08634522,-0.85325180,0.54331088
-0.29720275,-0.28350509,0.93601028,0.09902737
-1.91165356,1.86987450,-0.91258369,-0.73745842
1.25838359,1.93500678,-2.24090115,1.32271669
1.06363264,-2.24921805,-0.08943836,-0.09553909
-1.03990475,-0.18348371,0.42719436,0.36825888
-0.15963929,-0.07524174,-0.48689485,-0.42330320
0.76065389,0.59032592,0.61074028,0.84018201
-2.15798997,-0.98712666,-0.43757152,-0.27099079
0.64429050,0.23810856,-1.23024851,-0.80382270
0.26431236,-0.39058083,1.38775054,0.63727196
0.52607830,-1.31616680,-0.10185876,1.36396130
-1.25590892,0.52618620,0.38255176,0.21077799
-0.07046110,-0.30648157,-0.68820360,0.63104450
0.97081810,1.29161015,0.70373119,2.45443438
-0.75116874,0.89413059,0.08343748,2.09919913
0.53624291,0.28696937,-1.56329355,0.50086936
-0.74643562,0.92861341,1.56412061,-0.06753741
0.41401533,-0.10750319,-1.30391072,1.60384783
1.42123768,1.58406354,-0.18593950,1.23032960
-0.84980069,-1.37796180,-0.89688097,0.80187654
-0.71286428,-0.66614976,0.35719070,0.23936279
-0.11147609,0.87266970,-0.23310627,-0.87631082
0.73965471,-0.19814346,1.10246345,1.20964798
0.87685886,-0.91622552,0.79708533,-3.24138500
0.75547108,0.71912246,0.33364520,0.21553838
-1.03475378,1.03796544,0.31791832,1.45214483
1.11364280,0.62544726,-0.42213851,0.16019114
-0.42570718,0.08758909,1.02376973,0.77636287
1.18221581,-1.42028020,0.00675323,1.06416906
-0.05302104,0.24072099,-0.70334470,0.70267957
1.29556260,-0.66766337,1.78710126,-0.88448827
1.00932447,0.24647616,-0.47966897,-1.01433270
-0.76981180,1.19990969,0.62506619,0.47955592
-1.34099364,0.72845069,-1.13276065,-2.84004251


==> figures/metric_illustration_data/summary.csv <==
scenario,fisher_ratio,linear_accuracy,rbf_accuracy,cosine_silhouette,within_effective_rank_fraction,pca_components,examples_per_class,data_seed,group_seed,numpy_version,sklearn_version
overlap,0.00000000,0.49062500,0.50000000,-0.00569932,0.99962263,2,160,1702,1011,2.4.6,1.9.0
linear,1.99125562,0.89687500,0.90000000,0.58914555,0.98216671,2,160,1730,1030,2.4.6,1.9.0
nonlinear,0.00000000,0.49062500,1.00000000,-0.00504706,0.99995990,2,160,1700,1002,2.4.6,1.9.0
collapse_before,0.23912838,0.66250000,0.66875000,0.12648458,0.99987632,2,160,1732,1032,2.4.6,1.9.0
collapse_after,7.47131857,0.97187500,0.97500000,0.91641125,0.69936750,1,160,1732,1032,2.4.6,1.9.0


==> figures/paper_plot_data/apertus1_longitudinal.csv <==
checkpoint,knowledge_mean,knowledge_sd,reasoning_mean,reasoning_sd,mixer_mean,mixer_sd,mlp_mean,mlp_sd,residual_mean,residual_sd
0.21,0.260417,0.019094,0.254167,0.019094,0.174436,0.009707,0.273364,0.018363,0.252130,0.014141
3.15,0.516667,0.007217,0.312500,0.012500,0.223915,0.011062,0.323591,0.019080,0.312271,0.020835
6.01,0.520833,0.074039,0.345833,0.026021,0.207491,0.009222,0.315620,0.015637,0.302433,0.017298
7.05,0.522917,0.036622,0.350000,0.034799,0.176568,0.007962,0.287063,0.016645,0.276809,0.017478
9.75,0.531250,0.006250,0.327083,0.019094,0.229226,0.012336,0.307633,0.013522,0.299159,0.015384
11.85,0.581250,0.028641,0.335417,0.052416,0.214298,0.007761,0.322145,0.013193,0.305717,0.012394
12.27,0.606250,0.051158,0.383333,0.046910,0.194345,0.008705,0.272010,0.009842,0.254963,0.012837
13.11,0.591667,0.050130,0.385417,0.020091,0.235768,0.007144,0.377889,0.009323,0.360206,0.008772
13.53,0.575000,0.047186,0.410417,0.085315,0.210930,0.005382,0.330941,0.008594,0.316256,0.007897
14.79,0.612500,0.055551,0.435417,0.009547,0.242456,0.007771,0.364138,0.012202,0.345552,0.012124
15.00,0.620833,0.047324,0.433333,0.021949,0.235188,0.009080,0.336932,0.012249,0.323192,0.012959


==> figures/paper_plot_data/localization.csv <==
model,panel,normalized_depth,stream
OLMo 3 7B,Matched control,0.0967741935483871,MLP
Apertus 1.5 8B,Matched control,0.0,MLP
Qwen 3.5 9B,Matched control,0.03225806451612903,Mixer
Qwen 3.5 27B,Matched control,0.1746031746031746,MLP
Gemma 4 31B,Matched control,0.2033898305084746,Mixer
OLMo 3 7B,Cross-benchmark,0.16129032258064516,Mixer
Apertus 1.5 8B,Cross-benchmark,0.25806451612903225,Mixer
Qwen 3.5 9B,Cross-benchmark,0.3548387096774194,Mixer
Qwen 3.5 27B,Cross-benchmark,0.07936507936507936,MLP
Gemma 4 31B,Cross-benchmark,0.23728813559322035,MLP


==> figures/paper_plot_data/olmo_longitudinal.csv <==
checkpoint,knowledge_mean,knowledge_sd,reasoning_mean,reasoning_sd,mixer_mean,mixer_sd,mlp_mean,mlp_sd,residual_mean,residual_sd
S1-E,0.283333,0.046910,0.279167,0.032073,0.197370,0.009434,0.291327,0.016704,0.275332,0.014567
S1-M,0.537500,0.034799,0.352083,0.025259,0.177784,0.005923,0.322357,0.015318,0.304300,0.015754
S1-L,0.583333,0.020091,0.381250,0.006250,0.189563,0.009830,0.303777,0.018933,0.297347,0.019937
S2-E,0.497917,0.053156,0.345833,0.013010,0.135603,0.008642,0.196230,0.016970,0.195253,0.015888
S2-L,0.627083,0.015729,0.450000,0.006250,0.173348,0.008101,0.219390,0.017025,0.223788,0.016098
S3-E,0.583333,0.019094,0.431250,0.012500,0.119987,0.006042,0.156418,0.008645,0.164378,0.008668
S3-L,0.585417,0.050903,0.460417,0.035539,0.122537,0.002336,0.145065,0.002681,0.155656,0.003195


==> figures/paper_plot_data/overview_evidence.csv <==
claim,positive_models,result,interpretation,color,exact_p_summary
Task label from activations,5,F1 $0.78$--$0.81$,recoverable,teal,$p<0.01$ (5/5)
Matched excess over prompt,0,$\Delta=0.017$--$0.070$,not significant,gray,$p=0.177$--$0.440$
Selected site across 2 panels,2,2/5,limited transfer,gray,
Selected site across 3 panels,0,0/5,no common site,gray,


==> figures/paper_plot_data/overview_model_results.csv <==
model,representation_macro_f1,prompt_macro_f1,delta_macro_f1,delta_exact_p
OLMo 3 7B,0.8030843092,0.7554763118,0.0476079975,0.2896658897
Apertus 1.5 8B,0.8249824982,0.7554763118,0.0695061865,0.1770007770
Qwen 3.5 9B,0.8022401312,0.7554763118,0.0467638194,0.2909090909
Qwen 3.5 27B,0.7726773698,0.7554763118,0.0172010580,0.4396270396
Gemma 4 31B,0.8065751159,0.7554763118,0.0510988041,0.2968142968


==> figures/paper_plot_data/profile_correlation.csv <==
model,stream,correlation
OLMo 3 7B,Mixer,0.5441574978228839
OLMo 3 7B,MLP,0.8738996343234473
OLMo 3 7B,Residual,0.9223927328608268
Apertus 1.5 8B,Mixer,0.3288259325976287
Apertus 1.5 8B,MLP,0.2774467681245809
Apertus 1.5 8B,Residual,0.2384436161628668
Qwen 3.5 9B,Mixer,0.2779841596286713
Qwen 3.5 9B,MLP,0.6097525066445981
Qwen 3.5 9B,Residual,0.5454464599063102
Qwen 3.5 27B,Mixer,0.6003072821138865
Qwen 3.5 27B,MLP,0.86123109788015
Qwen 3.5 27B,Residual,0.8942451304597302
Gemma 4 31B,Mixer,0.08960164587627806
Gemma 4 31B,MLP,-0.047036797654090294
Gemma 4 31B,Residual,0.16484435635379907


==> figures/paper_plot_data/relative_response_trajectory.csv <==
position,position_index,stream,layers,fdr_depth_mean,fdr_depth_std,fdr_depth_max,effective_rank_fraction_depth_mean,between_sum_depth_mean,within_sum_depth_mean
aggregate,-1,attention_delta,32,0.22573174249374778,0.051136307211132714,0.33134365753522366,0.8558361516592925,1.0367513379305187,4.891245577619885
aggregate,-1,mlp_delta,32,0.28941849408056314,0.05183488158310216,0.358954386789252,0.865651156747384,1.9088854049918371,6.510295951853296
aggregate,-1,residual_state,32,0.2893999831295774,0.049625464445538815,0.36574614291998375,0.8815603448319248,18.104468996179072,62.83007498820375
relative_bin_0000,0,attention_delta,32,0.18979719306355858,0.06798296414361346,0.32161189355453673,0.9082511033522931,0.9422423437588234,6.597047088023146
relative_bin_0000,0,mlp_delta,32,0.18926141902355076,0.04502213003548443,0.2693310787618497,0.9168928482682464,1.628439936128649,10.392605880701524
relative_bin_0000,0,residual_state,32,0.19809509444793966,0.031167718513467602,0.24747829616604267,0.895715611273734,24.507486159778907,149.89493205486323
relative_bin_0001,1,attention_delta,32,0.1471923349624422,0.05153132554026749,0.3616799424188174,0.9487649751398163,2.277700368217669,16.077047869186625
relative_bin_0001,1,mlp_delta,32,0.1120172549588404,0.035441647008799065,0.2641716650825594,0.9650220976945819,5.135848651485432,38.77495177512019
relative_bin_0001,1,residual_state,32,0.12655489533754977,0.015456190131919286,0.15003850992079398,0.9644981159588624,71.447484893785,557.6348836528572
relative_bin_0002,2,attention_delta,32,0.13278020628965845,0.05441735747934726,0.366136570078009,0.9565484503011173,2.2697455857739786,17.739666900317307
relative_bin_0002,2,mlp_delta,32,0.10372541392114037,0.04266241325491687,0.32547334971233427,0.9658247489774024,5.284583368092284,41.2368862918037
relative_bin_0002,2,residual_state,32,0.12309436386748664,0.008140785613527931,0.13642464143545827,0.9662858262854634,78.74652665662325,617.7069656413137
relative_bin_0003,3,attention_delta,32,0.13739663123352902,0.06465995467407247,0.4237733147044111,0.9545213416253282,2.384559949567916,17.929580920914717
relative_bin_0003,3,mlp_delta,32,0.10320346482435754,0.037324484514427166,0.2726481263365768,0.9633493412209289,4.996636285155193,38.92997108343935
relative_bin_0003,3,residual_state,32,0.12188661509974508,0.009029105982422308,0.14313131552924166,0.9650252805553504,74.93965345581037,582.7490128454331
relative_bin_0004,4,attention_delta,32,0.14294126031248036,0.0699673683292662,0.4794633239823704,0.954005409519624,2.533518404268343,18.182979050585274
relative_bin_0004,4,mlp_delta,32,0.10792136307447825,0.04243934207452206,0.31601775861137693,0.9620432254574622,5.214833780546961,37.76376758729492
relative_bin_0004,4,residual_state,32,0.1284305058932637,0.0131672020111361,0.15250452772626044,0.9664708239425482,78.94243995962097,572.5827816817846
relative_bin_0005,5,attention_delta,32,0.14362704210178043,0.07385605389003043,0.44391266908688687,0.9535163981903678,2.446277494168868,17.89200838087359
relative_bin_0005,5,mlp_delta,32,0.10735132837274139,0.04022920529036862,0.29070149352096575,0.9622743935799356,4.979261014638561,38.06683919797447
relative_bin_0005,5,residual_state,32,0.13029914146285596,0.005962337303435159,0.15156677046124664,0.9616923484125648,78.9360887868164,580.5977023442828
relative_bin_0006,6,attention_delta,32,0.14209867203659649,0.07148669723777676,0.40731734429513905,0.9480453445585829,2.4645595504591893,18.061873476096526
relative_bin_0006,6,mlp_delta,32,0.10493064015472604,0.04315437426238793,0.29345562454262203,0.9554753172649377,5.263861482788686,39.5166940525096
relative_bin_0006,6,residual_state,32,0.12913016442763078,0.007605777220584347,0.15883846894207937,0.954959662542048,81.06040174202167,599.3027959919782
relative_bin_0007,7,attention_delta,32,0.14560844921902832,0.05497192562726095,0.35927114595010456,0.9550587265581129,2.3393783267412274,16.786402164965576
relative_bin_0007,7,mlp_delta,32,0.11394265376742815,0.032052288934170184,0.2512070013213296,0.9670160623880195,4.121096484057818,30.82551342425023
relative_bin_0007,7,residual_state,32,0.1328624599157117,0.015041023213297686,0.15635433999775286,0.9660654817700237,69.57816141339711,478.6419665704164

